BlueTempNet: A Temporal Multi-network Dataset of Social Interactions in Bluesky Social

Decentralized social media platforms like Bluesky Social (Bluesky) have made it possible to publicly disclose some user behaviors with millisecond-level precision. Embracing Bluesky's principles of open-source and open-data, we present the first collection of the temporal dynamics of user-driven social interactions. BlueTempNet integrates multiple types of networks into a single multi-network, including user-to-user interactions (following and blocking users) and user-to-community interactions (creating and joining communities). Communities are user-formed groups in custom Feeds, where users subscribe to posts aligned with their interests. Following Bluesky's public data policy, we collect existing Bluesky Feeds, including the users who liked and generated these Feeds, and provide tools to gather users' social interactions within a date range. This data-collection strategy captures past user behaviors and supports the future data collection of user behavior.

==> network_measures.txt <==

\subsection{Network Analysis}
To present the characteristics of the multi-network, we divide our dataset into signed and affiliation graphs and analyze measures for different network types, as of the last data collection on May 11, 2024. For simplicity, we focus solely on the giant components of each graph, which include an average of 99\% of the nodes (comprising a total of 163,194 users and 39,968 Feeds).

\begin{figure*}
\centering
% \includegraphics[width=0.3\textwidth]{graph_visualize.png}
\includegraphics[width=0.95\textwidth]{network_clusters.drawio.png}
    \caption{
A line graph of Feeds $P_{\mathcal{A}}$ is visualized using ForceAtlas2. A total of 770 clusters are identified by the Leiden Algorithm. The top 8 clusters are color-coded; others are gray. Each cluster's interests are shown by word clouds, which aggregate the Feed descriptions in each cluster.}
\label{graph_visualize}
\end{figure*}
% representing 22.5\% of the nodes
% \caption{Line graph shows Feeds on Bluesky shared by common users, with clusters colored according to the Leiden Algorithm. The graph contains those Feeds remaining after a 25\% random sampling of edges in the original graph, resulting in 770 distinct clusters.}



% \begin{figure}
% \centering
% \includegraphics[width=0.45\textwidth]{Feed_Creator_User_trend_only.png}
% \caption{Temporal trends for (1) Feed Creators and (2) Feed members, as derived from the heterogeneous graphs in Table~\ref{third_dataset}. The red dashed line indicates when Bluesky transitioned to an invitation-free platform.}
% \label{affiliation_distribution}
% \end{figure}
\subsubsection{User-to-User (singed graph) Networks Analysis}
As a user-to-user network of followings (positive) and blocking (negative), we apply network measures designed for signed networks. Table~\ref{tab:signed_network_measures}. Users can engage with each other but still can block in both ways.


% (1) signed graph density, transitivity, local \& global coef, clustering, ...

\begin{table}[ht]
\caption{Global-level metrics of User-to-User networks. Values are rounded to two decimal
places. The path length in each signed graph is counted only when there are positive edges connecting the pair of nodes.}
\label{tab:signed_network_measures}
\centering
\resizebox{\linewidth}{!}{
\begin{tabular}{|c|c|c|c|}
\hline
\textbf{Metric} & \textbf{Description} & \textbf{$G_{\mathcal{C}}$} & \textbf{$G_{\mathcal{M}}$} \\
\hline
Diameter & The greatest distance between any pair of nodes & 12 & \\ 
\hline
Average Path Length & Average shortest path between all pairs of nodes &  3.18 &\\ 
\hline
Degree Density & Proportion of actual edges compared to possible edges & 1.07 $e^{-3}$& 2.97 $e^{-4}$ \\ 
\hline

% Positive Degree Centrality & Degree centrality for positive edges & \\ 
% \hline
% Negative Degree Centrality & Degree centrality for negative edges & \\ 
% \hline
% Edge Signs & List of edge signs (positive or negative) & \\ 
% \hline
% Signed Modularity & Strength of division after clustering nodes through Singed Louvain Algorithm & \\ 
% \hline
Positive Degree Assortativity & Bias for nodes to follow neighbors with similar following degrees & -0.13 & -0.03 \\ 
\hline
Negative Degree Assortativity & Bias for nodes to block neighbors with similar blocking degrees & 0.02 & -0.15 \\ 
\hline
Positive Reciprocity & Likelihood of nodes to be mutually linked by following edges & 0.46 & 0.50\\ 
\hline
Negative Reciprocity & Likelihood of nodes to be mutually linked by blocking edges & 0.07 & 0.06 \\ 
\hline
Positive Clustering Coefficient & Average of two adjacent nodes of a follower cluster together & 0.24 & 0.25\\ 
\hline
Negative Clustering Coefficient &  Avergae of two adjacent nodes of a blocker cluster together  & 0.03 & 0.03\\ 
\hline
% Signed Degree Assortativity & Nodes to connect with similar degrees of neighbors with signed edge & \\ 
Structural Balancedness & Ratio of socially balanced triangles based on undirected edges& 0.91 & 0.89\\ 
\hline
% Frustration Index & Ratio of blocked clusters through signed Louvain Algorithm & \\ 
% \hline
\end{tabular}}
\end{table}


\subsubsection{User-to-Community (affiliation graph) Networks Analysis}
% For simplicity of the analysis on the heterogeneous graph, we divide the heterogeneous graph into two affiliation graphs based on the two types of edges (i.e., generation, like) denoted as $\mathcal{B}_{generation} = \{V, F, G\}$ and $\mathcal{B}_{like} = \{V, F, L\}$ to represent the community formations for Feed members and Feed creators respectively. We considered the largest component of the subgraph in the affiliation graphs when there is a disconnected component.

Table~\ref{tab:community_measures} presents the measures for our affiliation graph analysis.
% bohan
% Community Measures:
% k-Clique, find strong block/following community (complete subgraph)
% Motif analysis, find subgraphs that occur more frequently than others 
% Local Assortativity, similar to signed assortativity

% Node Measures:
% Betweenness centrality, measures the extent to which a node lies on paths between other nodes
% Eigenvector centrality, measures the influence of a node in a network
% Closeness centrality, measures how close a node is to all other nodes

% Network Balance Measures:
% Gini Coefficient or Variance of Degree Distribution, a low value indicates more balanced node degrees

% \section{RELATED WORK (To be removed)}
% \subsection{User Interaction: Temporal, Signed, and Community}
% A large body of work has examined user interactions and community dynamics within social media platforms. Studies have employed temporal graph analysis to understand the evolution of user relationships and the formation of communities. These analyses often involve tracking user interactions such as comments and likes to identify tightly knit clusters of users and influential nodes within the network. Techniques for detecting strongly connected components focused on how user engagement and community formations develop over time~\cite{yang2014predicting, mcparlane2014temporal}. Additionally, research has delved into the temporal dynamics of specific social media behaviors, such as block and following... Something about signed network ..~\cite{tang2016survey, ghasemian2024structure}

% By analyzing interactions of users, researchers focused on patterns in how users form connections, manage conflicts, and affiliate with various communities. These insights are crucial for understanding the mechanisms underlying social media interactions and the factors that drive user behavior~\cite{wu2016temporal, meng2024temporal}.


% One major area of focus has been the temporal patterns of content popularity. Researchers have utilized graph neural networks (GNNs) and other advanced modeling techniques to predict the growth and decline of social media content based on past interactions and early-stage patterns. These studies highlight how the popularity of posts fluctuates over time, influenced by the temporal attributes and dynamic signals from user activities. For instance, models like GraphSAGE and Graph Attention Networks (GATs) have been extended to handle temporal data, allowing for more accurate predictions of content trends and user engagement over time~\cite{patania2017higher, iacopini2022group}. Another s
% \subsubsection{Line Graph Analysis}
To analyze higher-order relationships between communities, we define a line graph \( P_{\mathcal{A}} = \{\mathcal{F}, \mathcal{E}, \mathcal{W}\} \) by transforming the affiliation graph \( G_{\mathcal{A}} \) as follows:

\begin{equation}
\begin{aligned}
    \mathcal{E} &= \left\{ (f_i, f_j) \mid U(f_i) \cap U(f_j) \neq \emptyset \right\}, \\
    w(f_i, f_j) &= \left| U(f_i) \cap U(f_j) \right|, \:\text{with}\: w \in \mathcal{W}
\end{aligned}
\end{equation}

\noindent where \( U(f_i) \) denotes the set of users adjacent to a Feed \( f_i \) based on \( G_{\mathcal{A}} \). Two nodes \( f_i \) and \( f_j \) are connected if they share at least one user. The weight of an edge \( w(f_i, f_j) \) is the number of shared users between the Feeds.


% While further projections on \( P_{\mathcal{A}} \) are possible with the same approach, such as communities of communities, we focus on the 1st order projection due to space limitations.

